Glycolaldehyde formation mediated by interstellar amorphous ice: a computational study

Glycolaldehyde (HOCH2CHO) is the most straightforward sugar detected in the Interstellar Medium (ISM) and participates in the formation pathways of molecules fundamental to life, red such as ribose and derivatives. Although detected in several regions of the ISM, its formation route is still debated and its abundance cannot be explained only by reactions in the gas phase. This work explores a new gas-phase formation mechanism for glycolaldehyde and compares the energy barrier reduction when the same route happens on the surface of amorphous ices. The first step of the mechanism involves the formation of a carbon-carbon bond between formaldehyde (H2CO) and the formyl radical (HCO), with an energy barrier of 27 kJ mol-1 (gas-phase). The second step consists of barrierless hydrogen addition. Density functional calculations under periodic boundary conditions were applied to study this reaction path on 10 different amorphous ice surfaces through an Eley-Rideal type mechanism. It was found that the energy barrier is reduced on average by 49 per cent, leading in some cases to a 100 per cent reduction. The calculated adsorption energy of glycolaldehyde suggests that it can be promptly desorbed to the gas phase after its formation. This work, thus contributes to explaining the detected relative abundances of glycolaldehyde and opens a new methodological framework for studying the formation routes for Complex Organic Molecules (COMs) in interstellar icy grains.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
